Trajectory Estimation in Unknown Nonlinear Manifold Using Koopman Operator Theory

Formation coordination is a critical aspect of swarm robotics, which involves coordinating the motion and behavior of a group of robots to achieve a specific objective. In formation coordination, the robots must maintain a specific spatial arrangement while in motion. In this paper, we present a leader-follower column formation coordination problem in an unknown, two-dimensional nonlinear manifold, where we redefining it as a trajectory estimation problem. Leveraging Koopman operator theory and Extended Dynamic Mode Decomposition, we estimate the measurement vectors for the follower agent and guide its nonlinear trajectories.

==> tikz_follower_measure.tikz <==
\begin{tikzpicture}[scale = 0.6]
\draw[->,ultra thick] (0,0)--(12,0) node[right]{$x$};
\draw[->,ultra thick] (0,0)--(0,10) node[above]{$y$};
\node[draw,
fill=red!50,
isosceles triangle,
isosceles triangle apex angle=30,
rotate=40,inner sep =10pt] at (3,6) (nodeA1){};
\node[draw,
fill=blue!50,
isosceles triangle,
isosceles triangle apex angle=30,
rotate=30,inner sep =10pt] at (7,2.5) (nodeB1){};
\draw[->,ultra thick] (3,6)--(7.1,9.4) node[above]{$v_{leader}$};
\draw[dashed,ultra thick,black!60] (3,6)--(7.55,0.7) node[above]{};
\node at (nodeA1) [circle,fill,inner sep=2pt]{};
\node at (nodeB1) [circle,fill,inner sep=2pt]{};
\draw[<<->>, thick] (3,6) -- (7, 2.5);
\node at (6, 5) {$distance$};
\draw[black] (5,4.2) arc (-20:-60:0.5) node[left]{$\alpha$};
\end{tikzpicture}

